Faster quantum algorithm for evaluating game trees

We give an O(sqrt n log n)-query quantum algorithm for evaluating size-n AND-OR formulas. Its running time is poly-logarithmically greater after efficient preprocessing. Unlike previous approaches, the algorithm is based on a quantum walk on a graph that is not a tree. Instead, the algorithm is based on a hybrid of direct-sum span program composition, which generates tree-like graphs, and a novel tensor-product span program composition method, which generates graphs with vertices corresponding to minimal zero-certificates. For comparison, by the general adversary bound, the quantum query complexity for evaluating a size-n read-once AND-OR formula is at least Omega(sqrt n), and at most O(sqrt{n} log n / log log n). However, this algorithm is not necessarily time efficient; the number of elementary quantum gates applied between input queries could be much larger. Ambainis et al. have given a quantum algorithm that uses sqrt{n} 2^{O(sqrt{log n})} queries, with a poly-logarithmically greater running time.

==> images/Original images/header.txt <==
\documentclass[10pt]{article}
\usepackage{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly accentuated characters

\usepackage{graphicx}
\include{qcircuit}
\newcommand{\targup}{*{\xy{<0em,0em>*{} \ar @{ - } +<.4em,0em> \ar @{ - } -<.4em,0em> \ar @{ - } +<0em,.4em> \ar @{ - } -<0em,.3em>},*+<.8em>\frm{o}\endxy} \qw}
\renewcommand{\targ}{\targup}

\def\ket #1{\vert #1\rangle}
\def\bra #1{\langle #1\vert}
\def\ketbra #1#2{\ket{#1}\!\bra{#2}}
\def\sub #1{\!_#1\!}
\def\abs #1{\lvert #1\rvert}
\def\norm #1{\lVert #1\rVert}
\DeclareMathOperator{\tr}{Tr}%{\operatorname{Tr}}

\newcommand{\binomial}[2]{\ensuremath{\left(\begin{smallmatrix}#1 \\ #2 \end{smallmatrix}\right)}}

\newcommand\pr{{\bf {P}}}
\def\place #1#2#3{\mspace{#2}\makebox[0pt]{\raisebox{#3}{#1}}\mspace{-#2}}

\usepackage{pst-all}
